The Representation Theory of Neural Networks

In this work, we show that neural networks can be represented via the mathematical theory of quiver representations. More specifically, we prove that a neural network is a quiver representation with activation functions, a mathematical object that we represent using a network quiver. Also, we show that network quivers gently adapt to common neural network concepts such as fully-connected layers, convolution operations, residual connections, batch normalization, pooling operations and even randomly wired neural networks. We show that this mathematical representation is by no means an approximation of what neural networks are as it exactly matches reality. This interpretation is algebraic and can be studied with algebraic methods. We also provide a quiver representation model to understand how a neural network creates representations from the data. We show that a neural network saves the data as quiver representations, and maps it to a geometrical space called the moduli space, which is given in terms of the underlying oriented graph of the network, i.e., its quiver. This results as a consequence of our defined objects and of understanding how the neural network computes a prediction in a combinatorial and algebraic way. Overall, representing neural networks through the quiver representation theory leads to 9 consequences and 4 inquiries for future research that we believe are of great interest to better understand what neural networks are and how they work.

==> conv.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-5, 2.5) {a};
		\node [style=none] (1) at (-5, 1.5) {b};
		\node [style=none] (2) at (-5, 0.5) {c};
		\node [style=none] (3) at (-5, -0.5) {d};
		\node [style=none] (4) at (-5, -1.5) {e};
		\node [style=none] (5) at (-5, -2.5) {f};
		\node [style=none] (7) at (2, 3) {g};
		\node [style=none] (8) at (5, 3) {h};
		\node [style=none] (11) at (2, 1.5) {i};
		\node [style=none] (12) at (5, 1.5) {j};
		\node [style=none] (13) at (2, -1.5) {k};
		\node [style=none] (14) at (2, -3) {l};
		\node [style=none] (15) at (5, -3) {m};
		\node [style=none] (16) at (5, -1.5) {n};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\path[-stealth]
       	 (0) edge [loop left] node [left] {$f_a$} (0)
       	 (1) edge [loop left] node [left] {$f_b$} (1)
       	 (2) edge [loop left] node [left] {$f_c$} (2)
       	 (3) edge [loop left] node [left] {$f_d$} (3)
       	 (4) edge [loop left] node [left] {$f_e$} (4)
       	 (5) edge [loop left] node [left] {$f_f$} (5)
       	 (7) edge [loop right] node [above] {$f_g$} (7)
       	 (8) edge [loop right] node [above] {$f_h$} (8)
       	 (11) edge [loop right] node [above] {$f_i$} (11)
       	 (12) edge [loop right] node [above] {$f_j$} (12)
       	 (13) edge [loop right] node [above] {$f_k$} (13)
       	 (14) edge [loop right] node [above] {$f_l$} (14)
       	 (15) edge [loop right] node [above] {$f_m$} (15)
       	 (16) edge [loop right] node [above] {$f_n$} (16);
		\draw [style=blackarrow] (0) to (7);
		\draw [style=blackarrow] (1) to (7);
		\draw [style=blackarrow] (2) to (7);
		\draw [style=blackarrow] (1) to (8);
		\draw [style=blackarrow] (2) to (8);
		\draw [style=blackarrow] (3) to (8);
		\draw [style=blackarrow] (2) to (11);
		\draw [style=blackarrow] (3) to (11);
		\draw [style=blackarrow] (4) to (11);
		\draw [style=blackarrow] (3) to (12);
		\draw [style=blackarrow] (4) to (12);
		\draw [style=blackarrow] (5) to (12);
		\draw [style=grayarrow] (0) to (16);
		\draw [style=grayarrow] (1) to (16);
		\draw [style=grayarrow] (2) to (16);
		\draw [style=grayarrow] (5) to (14);
		\draw [style=grayarrow] (4) to (14);
		\draw [style=grayarrow] (3) to (14);
		\draw [style=grayarrow] (4) to (15);
		\draw [style=grayarrow] (3) to (15);
		\draw [style=grayarrow] (2) to (15);
		\draw [style=grayarrow] (3) to (13);
		\draw [style=grayarrow] (2) to (13);
		\draw [style=grayarrow] (1) to (13);
	\end{pgfonlayer}
\end{tikzpicture}


==> doubleframed.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-7, 3) {};
		\node [style=none] (1) at (-6, 3) {};
		\node [style=none] (2) at (-7, -3) {};
		\node [style=none] (3) at (-6, -3) {};
		\node [style=none] (4) at (4, 1) {};
		\node [style=none] (5) at (5, 1) {};
		\node [style=none] (6) at (5, -1) {};
		\node [style=none] (7) at (4, -1) {};
		\node [style=none] (8) at (2.5, 0) {};
		\node [style=none] (9) at (-4, 0) {};
		\node [style=none] (10) at (1.75, 1.5) {};
		\node [style=none] (11) at (1.75, 1) {};
		\node [style=none] (12) at (1.75, 0.5) {};
		\node [style=none] (13) at (1.75, -1.5) {};
		\node [style=none] (14) at (1.75, -1) {};
		\node [style=none] (15) at (1.75, -0.5) {};
		\node [style=none] (16) at (4.5, 0.5) {};
		\node [style=none] (17) at (4.5, -0.5) {};
		\node [style=none] (18) at (-3, -1) {};
		\node [style=none] (19) at (-3, 0) {};
		\node [style=none] (20) at (-3, 1) {};
		\node [style=none] (21) at (-6.5, 2) {};
		\node [style=none] (22) at (-6.5, 1) {};
		\node [style=none] (23) at (-6.5, 0) {};
		\node [style=none] (24) at (-6.5, -1) {};
		\node [style=none] (25) at (-6.5, -2) {};
		\node [style=none] (26) at (-0.75, 1) {$\widetilde{W}$};
		\node [style=none] (27) at (-4.75, 2.25) {$\ell$};
		\node [style=none] (28) at (3.25, 2) {$h$};
		\node [style=none] (29) at (6, 0) {$\mathbb{C}^k$};
		\node [style=none] (30) at (-8, 0) {$\mathbb{C}^d$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (2.center);
		\draw [style=none] (2.center) to (3.center);
		\draw [style=none] (3.center) to (1.center);
		\draw [style=none] (1.center) to (0.center);
		\draw [style=none] (4.center) to (5.center);
		\draw [style=none] (5.center) to (6.center);
		\draw [style=none] (6.center) to (7.center);
		\draw [style=none] (7.center) to (4.center);
		\draw [style=none, bend left=270, looseness=1.50] (8.center) to (9.center);
		\draw [style=none, bend right=90, looseness=1.50] (9.center) to (8.center);
		\draw [style=blackarrow] (21.center) to (20);
		\draw [style=blackarrow] (22.center) to (20);
		\draw [style=blackarrow] (23.center) to (20);
		\draw [style=blackarrow] (24.center) to (20);
		\draw [style=blackarrow] (25.center) to (20);
		\draw [style=blackarrow] (21.center) to (19);
		\draw [style=blackarrow] (21.center) to (18);
		\draw [style=blackarrow] (22.center) to (19);
		\draw [style=blackarrow] (22.center) to (18);
		\draw [style=blackarrow] (23.center) to (19);
		\draw [style=blackarrow] (23.center) to (18);
		\draw [style=blackarrow] (24.center) to (19);
		\draw [style=blackarrow] (24.center) to (18);
		\draw [style=blackarrow] (25.center) to (19);
		\draw [style=blackarrow] (25.center) to (18);
		\draw [style=blackarrow] (10.center) to (16);
		\draw [style=blackarrow] (10.center) to (17);
		\draw [style=blackarrow] (11.center) to (16);
		\draw [style=blackarrow] (11.center) to (17);
		\draw [style=blackarrow] (12.center) to (16);
		\draw [style=blackarrow] (12.center) to (17);
		\draw [style=blackarrow] (15.center) to (16);
		\draw [style=blackarrow] (15.center) to (17);
		\draw [style=blackarrow] (14.center) to (16);
		\draw [style=blackarrow] (14.center) to (17);
		\draw [style=blackarrow] (13.center) to (16);
		\draw [style=blackarrow] (13.center) to (17);
	\end{pgfonlayer}
\end{tikzpicture}


==> mlp.tikz <==

\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-3, 3) {c};
		\node [style=none] (1) at (-3, 0) {d};
		\node [style=none] (2) at (-3, -3) {e};
		\node [style=none] (3) at (3, -3) {h};
		\node [style=none] (4) at (3, 0) {g};
		\node [style=none] (5) at (3, 3) {f};
		\node [style=none] (6) at (7, 1.5) {i};
		\node [style=none] (7) at (7, -1.5) {j.};
		\node [style=none] (8) at (-7, 1.5) {a};
		\node [style=none] (9) at (-7, -1.5) {b};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\path[-stealth]
       	 (0) edge [loop above] node [above] {} (0)
       	 (1) edge [loop above] node [above] {} (1)
       	 (2) edge [loop above] node [above] {} (2)
       	 (3) edge [loop above] node [above] {} (3)
       	 (4) edge [loop above] node [above] {} (4)
       	 (5) edge [loop above] node [above] {} (5);
		\draw [style=blackarrow] (8) to (0);
		\draw [style=blackarrow] (8) to (1);
		\draw [style=blackarrow] (8) to (2);
		\draw [style=blackarrow] (9) to (0);
		\draw [style=blackarrow] (9) to (1);
		\draw [style=blackarrow] (9) to (2);
		\draw [style=blackarrow] (0) to (5);
		\draw [style=blackarrow] (0) to (4);
		\draw [style=blackarrow] (0) to (3);
		\draw [style=blackarrow] (1) to (5);
		\draw [style=blackarrow] (1) to (4);
		\draw [style=blackarrow] (1) to (3);
		\draw [style=blackarrow] (2) to (5);
		\draw [style=blackarrow] (2) to (4);
		\draw [style=blackarrow] (2) to (3);
		\draw [style=blackarrow] (5) to (6);
		\draw [style=blackarrow] (5) to (7);
		\draw [style=blackarrow] (4) to (6);
		\draw [style=blackarrow] (4) to (7);
		\draw [style=blackarrow] (3) to (6);
		\draw [style=blackarrow] (3) to (7);
	\end{pgfonlayer}
\end{tikzpicture}

